Conventional vs. modified GTD metrics: Survival of modified GTD metrics in AdS spacetime and thermodynamic ensembles

Thermodynamic geometry provides a powerful framework for probing the microscopic structure of thermodynamic systems. Among its formulations, Geometrothermodynamics (GTD) has been widely applied to black hole thermodynamics, owing to its Legendre-invariant construction. However, recent work has shown that conventional GTD metrics fail to encode essential physical boundaries of thermodynamic phase space. By modifying the conventional metric structure, three new GTD metrics were previously introduced, which successfully capture these boundaries in regular spacetime. Whether such modified metrics remain viable in different spacetime backgrounds and under changes of thermodynamic ensemble has remained an open question. In this work, I address this issue by investigating the behavior of modified GTD metrics in AdS spacetime and across different thermodynamic ensembles in the framework of Bardeen AdS black hole. An analysis of thermodynamic geodesics demonstrates that the modified GTD metrics consistently respect physical boundaries of the phase space, in contrast to conventional GTD metrics. This behavior is preserved in AdS spacetime and under Legendre transformations, establishing the robustness and universality of the modified GTD framework.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



